Impacts of Water Latent Heat on the Thermal Structure of Ultra-Cool Objects: Brown Dwarfs and Free-Floating Planets

Brown dwarfs are essential targets for understanding planetary and sub-stellar atmospheres across a wide range of thermal and chemical conditions. As surveys continue to probe ever deeper, and as observing capabilities continue to improve, the number of known Y dwarfs -- the coldest class of sub-stellar objects, with effective temperatures below about 600 K -- is rapidly growing. Critically, this class of ultra-cool objects has atmospheric conditions that overlap with Solar System worlds and, as a result, tools and ideas developed from studying Earth, Jupiter, Saturn and other nearby worlds are well-suited for application to sub-stellar atmospheres. To that end, we developed a one-dimensional (vertical) atmospheric structure model for ultra-cool objects that includes moist adiabatic convection, as this is an important process for many Solar System planets. Application of this model across a range of effective temperatures (350, 300, 250, 200 K), metallicities ([M/H] of 0.0, 0.5, 0.7, 1.5), and gravities (log $g$ of 4.0, 4.5, 4.7, 5.0) demonstrates strong impacts of water latent heat release on simulated temperature-pressure profiles. At the highest metallicities, water vapor mixing ratios reach an Earth-like 3%, with associated major alterations to the thermal structure in the atmospheric regions where water condenses. Spectroscopic and photometric signatures of metallicity and moist convection should be readily detectable at near- and mid-infrared wavelengths, especially with James Webb Space Telescope observations, and can help indicate the formation history of an object.

==> reply2referee.txt <==
We thank the reviewer for a careful reading of our manuscript and for their constructive 
feedback. As is detailed below, we have been able to implement changes that address all 
comments from the reviewer. In what follows, paragraphs that begin with "R:" are from 
the reviewer and paragraphs that begin with "A:" are from the authors. All changes to 
the manuscript are indicated using bold font.

%%

R: This paper explores the effect on the thermal profile of hydrogen-rich "Ultra-cool
dwarf" atmospheres of the inclusion of the latent heat of water condensation.
This is standard consideration for the Earth's atmosphere and becomes relevant
at the similar atmospheric temperatures experienced by so-called Y dwarfs. The paper
touches on most of the important issues and makes a good case for the relevance
of wet adiabats in this stellar context. Though there are numerous clarifications
and updates necessary, after these are incorporated this paper will
make a useful addition to the literature.

R: #1 - The authors note a strong dependence on the metallicity, and show models with
[M/H] = 1.5. It is for that metallicity that the effect they tout is largest.
However, for a star this is a huge metallicity, and quite unlikely to be encountered.
It is not, however, a huge metallicity for ice giant planets, such as Uranus and Neptune.
However, even Jupiter and Saturn at their masses don't boast such a high heavy-element
abundance. So, one is left thinking that the authors are suggesting such a high metallicity
encountered by the much-less-massive ice giants might also be encountered for objects
even more massive than Jupiter. Is this credible? The increasing trend in atmospheric
metallicity with decreasing mass seen in the solar system does not seem to be
recapitulated among giant exoplanets. So, it seems that such a high metallicity
is unlikely for objects that would need to be even more massive than Jupiter (Y dwarfs). 
The authors need to clarify this apparent dichotomy - why are such high metallicities
possible/likely for the Y dwarfs?

A: When writing our original manuscript, we had tried to be careful to not improperly convey 
that the higher-metallicity cases were envisioned as brown dwarfs. We appreciate the reviewer 
indicating that we need to be even more thoughtful with our writing on this point. Indeed, 
[M/H]=1.5 is a high metallicity for brown dwarfs and Solar System gas giants. However,  
current constraints on exoplanet metallicities (admittedly inferred from noisy data) are 
at least consistent with some Jupiter-mass exoplanets having [M/H] approaching +2 (e.g., 
Zhang 2020, their Figure 8; Welbands et al. 2019, their Figure 3). Our updated introduction 
more thoroughly discusses applicable ranges of metallicities. More importantly, though, 
we have introduced labeling throughout the manuscript (especially in figure captions) to 
distinguish Y-class brown dwarfs (YBs; [M/H] of 0.0 or 0.5 in our models) and Y-class planets 
(YPs; [M/H] of 0.7, 1.0, and 1.5). Our goal here is to more clearly separate what we envision 
as planet-like models from brown dwarf-like models.


R: #2 - The authors do their calculations for given Teff and gravity. Given these and an
age, in the context of an evolutionary model one can derive a mass. The masses implied by
the combination of physical parameters explored in this paper need to be given, at least
for some sequence studied and reasonable ages. The reader needs to know what masses are involved.

A: Mass is indeed an important parameter that should be provided to readers. We thank the referee 
for pointing this out. Section 2.3 now includes a discussion of evolutionary model-derived masses, 
and notes that (in some cases) cooling to the temperatures explored here could take tens of 
gigayears (at least according to the [incomplete] evolutionary tracks!).


R: #3 - The authors do address the issue of the effect of the clouds implied, but not in satisfactory
fashion. A bit more on the spectral and temperature-profile dependence of the opacities for
reasonable cloud models would be quite useful, and would allay the concerns of the reader
that an important factor is being side-stepped. The effect of clouds on scattering for isolated
objects should not be large, but their effect on absorption could be important.

A: Our goal was not to wade too far into the cloudy weeds. Still, we have added two new figures: 
p-T profiles for (updated Figure 3) and a set of associated spectra (updated Figure 8) for models 
with 50% cloud coverage, Teff of 200 K, logg of 4.0, and [M/H] of either 0.0 or 1.5. Descriptions 
for these new figures are added in Sections 3.1 and 3.3, respectively.


R: #4 - On page 2, the authors refer to salt and sulfide species condensates. Is there any evidence, other
than theory, for their existence? Also, being more precise on water's actual latent heat
couldn't hurt.

A: So far as we know, there is no direct observational evidence for salt and sulfide clouds. Indirect 
evidence is presented in studies like Morley et al. 2014, where models with sulfide clouds are shown 
to improve comparisons to limited observations. We now refer to these clouds as "proposed." Also, 
a value for water latent heat is now given as ~40.7 kJ/mole instead of "roughly 50 kJ/mole".


R: #5 - On page 3, eq. 3 should be derived (perhaps in an appendix). The authors state they use
the Saumon et al. EOS. Is there sufficient non-ideality to warrant this? Would a simple
ideal gas prescription suffice? In eq. 2 of section 2.1, why is there not a factor of 1/3?
It should be stated or indicated that dln(T)/dln(p) is at constant entropy (when it is).
In eq. 5, is C_p constant, or changing? Does it include the latent heat effect?

A: (1) The derivation of the moist adiabat (at least from first principles) is rather involved, 
and is a feat accomplished in Li et al. (2018). As we would simply be copying the steps from 
Li et al. when deriving the moist adiabat, we instead simply point the reader to 
the appropriate section in Li et al. (2018; which is open-access). (2) We now note that, 
at these p-T conditions, the ideal gas law does suffice for an equation of state. (3) Recent 
derivations of the mixing length expressions (e.g., Tremblin et al. 2019; arXiv:1902.03553; 
their Section 3.2) do not include a factor of 1/3 in the convective velocity (or diffusivity). 
Also, the mixing length approach is not generally sensitive to order-unity changes. So, we 
choose not to worry about the factor of 1/3 (although any guidance as to why this factor 
appears in some theories is certainly welcome!). (4) The updated manuscript now notes that 
the dry and moist adiabats are isentropic. (5) Finally, after C_p is introduced (in 
Equation 1), we now note that this is only for the gas phase and is temperature dependent. 
We appreciate the opportunity to clarify all of these details!


R: #6 - In section 3, on page 4, the formulae connecting \gamma, C_p/C_v, and \Delta given are
true only if none is a function of temperature or other thermodynamic quantities, only if
they are constant. Is this true enough? I think this needs to be demonstrated or further
discussed.

A: Our use of C_p and C_v here was an accidental red herring. In reality, the Leggett 
et al. (2021) models simply scale \gamma [related to the temperature gradient through 
\gamma = 1/(1 - \nabla)] and don't care at all about the ratio of specific heats. We 
have removed all mentionings of C_p/C_v here, and focus just on temperature gradients 
and associated reductions/parameterizations.


R: #7 - On Figure 1, the 350 K model doesn't intercept the water condensation line. Therefore,
one would conclude the latent-heat effect for this model would be moot. Is this the case? If
so, this should be called out explicitly. Also, those models that do intercept and cross the
condensation line are ostensibly affected, but this is also the region where clouds are
expected (base of the cloud?). I am surprised the T/P profiles cut directly through the
condensation line without a change in slope. The authors should explore this and present
what they find (or already know).

A: The manuscript inadvertently created confusion in this figure by not conveying the 
metallicity-dependence of the condensation curves. To remedy this, we updated this figure to 
also depict water condensation curves at [M/H] of 1.5 . Here, now, one can see that the moist 
case at 350 K and [M/H] of 1.5 does indeed intercept the water condensation curve near the top 
of the atmosphere. This also helps to explain deviations between dry and moist curves.  Significant 
slope changes in the temperature profile near crossings with the condensation curve only 
appear in models that are rich H2O (e.g., the [M/H]=1.5 case). Small slope changes in the 200K, 
[M/H] of 0.7 case can also be seen in the inset panel. We have added clarifying text in Section 3.1.


R: #8 - In Figure 2, the authors show the "most extreme" deviation, but one is at sea what
the average deviation, or range of deviations, may be. A few words on this would be
helpful.

A: Difficulty and confusion here arises from our aim to compare to the Leggett et al. (2021) 
thermal structure inferences. These authors obtain fits by reducing the dry adiabatic lapse 
rate throughout the entire troposphere. As condensation will only impact the thermal structure 
over a limited range of pressures (near the condensation curve), latent heat release cannot 
be a full explanation of what Leggett et al. report. Outside of where water is condensing, 
the lapse rate in our models return to the dry value (i.e., zero deviation in the language 
of Figure 2). Thus, deviations span anywhere from zero to the maximum value we quote, and an 
average is difficult to compute as it would depend on the range of pressures/altitudes used 
when computing the mean. Nevertheless, we still feel that our maximum deviation values are 
useful for comparing (at least in scale) to the Leggett et al. values. Clarifying language has 
been added in Section 3.1 and in the caption of Figure 2. Note that this figure has been 
reoriented from its original version so that more-extreme deviations from the dry adiabat have 
values further from zero.


R: #9 - On page 8, PICASO *code*? More importantly, the inferred masses of WISE 0855
should be quoted.

A: We modified the relevant wording to: "\texttt{PICASO} open source software." And the 
mass for WISE 0855 is also added: "mass$\sim$1.5--8\,$M_{Jupiter}$," with an appropriate 
citation.


R: #10 - On page 7, Figure 5, a distance is assumed and the difference between the spectra
for the dry and wet adiabats is highlighted. From this, the detectability of the difference
is later discussed. However, the detectability as a function of distance should be discussed.
Many of the interesting Y dwarfs will be at greater distances than assumed here (10 and 5
parsecs), so the distance dependence of the detectability of the "latent heat" effect
needs to be incorporated into the S/N discussion later.

A: We thank the referee for pointing this out. We have updated Figure 5 (now Figure 10) to also 
include a potentially more-relevant distance of 20 pc as well as an intermediate metallicity case 
([M/H] of 0.7). Text in Section 4.1 has been adjusted accordingly.


R: #11 - On page 8, it is stated (from Morley et al) that an [M/H] of ~0.7 (factor of five above solar) 
fits Y dwarfs best. This is a large effect. Why would this be? The authors intimate elsewhere that
formation, perhaps via something similar to the core accretion model as in the solar system
giants, may be at play. Is this credible for free-floating objects? What other explanations
could there be?

A: The language in the original manuscript was misleading, as we did not intend to suggest that 
high-metallicity objects provided a satisfactory explanation of Y dwarf photometry. This updated 
section (Section 3.4) now notes that, while Y-class planet models can reproduce the observations, 
it is unrealistic to think that all of these field objects have such high metallicities. We then 
point to some alternative explanations that could improve data-model comparisons.


R: #12 - The authors find a strong dependence of detectability upon metallicity. The highest
metallicities explored here seem very high. So, I would like to see further discussion justifying
the focus on such high metallicities. I understand that lower, perhaps more realistic, metallicities
would result in a much smaller effect and that the authors want to be agnostic concerning
formation. Even so, the distance between what I might consider a default set of atmospheric
parameters and those needed to manifest a detectable latent-heat signal needs to be acknowledged.

A: We hope that improvements made in response to the reviewers first point (#1 above; regarding 
metallicities for planets versus brown dwarfs) also satisfactorily address this point. More 
specifically, the manuscript introduction now notes that Jupiter-mass exoplanets *might* have 
metallicities comparable to the Solar System ice giants and, throughout the paper, we now 
distinguish what we consider to be "Y-class brown dwarfs" from "Y-class planets." While, indeed, 
our goal is to be agnostic, we also do not want to mislead readers into thinking that, say, the 
latent heating effects are extreme at solar metallicity.


R: #13 - On page 10, Burrows et al. 2001 should be referenced in the context of categorization via mode
of formation.

A: Done. Thanks!


R: #14 - On page 11, the authors state that the latent-heat effect "is likely to have an observable impact
through a large swath of the Y dwarf class." Is this really true? It may not for many of those
with Teff > 350 K and/or <2 X solar metallicity. The authors statement of this needs to be softened/updated.

A: We have improved/clarified the text here (in Section 4.2) to now explicitly state the 
relevant temperature range, rather than broadly stating a "large swath."
